Asymptotic density of collision orbits in the Restricted Circular Planar 3 Body Problem

For the Restricted Circular Planar 3 Body Problem, we show that there exists an open set $\mathcal U$ in phase space independent of fixed measure, where the set of initial points which lead to collision is $O(\mu^\frac{1}{20})$ dense as $\mu\rightarrow 0$.

==> local-region-revised.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'local-region-revised.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{378.82299343bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93482713)%
    \put(0,0){\includegraphics[width=\unitlength]{local-region-revised.eps}}%
    \put(0.93682118,-0.06837533){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08447217\unitlength}\raggedright \end{minipage}}}%
    \put(0.22243863,0.04328){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu^\tau$}}}%
    \put(0.01060826,0.47482972){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S_{0}$}}}%
    \put(0.31139574,0.73935199){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{0}$}}}%
    \put(0.6676476,0.12071112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{0}$}}}%
    \put(0.5876509,0.00871583){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Gamma_{1}$}}}%
    \put(0.38850624,0.29855065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi$}}}%
    \put(0.13433648,0.39056649){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_{2}$}}}%
    \put(0.49378814,0.35536797){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\rho\mu^{1/2}$}}}%
    \put(0.30500265,0.3336217){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$R_3$}}}%
    \put(-0.0021912,0.24657254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal S'_{0}$}}}%
  \end{picture}%
\endgroup%


==> pc.eps_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pc.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{432.11624728bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80379496)%
    \put(0,0){\includegraphics[width=\unitlength]{pc.eps}}%
    \put(0.63072979,0.35237642){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{0}$}}}%
    \put(0.39573268,0.43987006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\varpi$}}}%
    \put(0.19956688,0.4103823){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu^{\tau/3}$}}}%
    \put(0.09980862,0.49971045){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{S}_0$}}}%
  \end{picture}%
\endgroup%

